Stability of the Centrality of Unions of Networks on the Same Vertex Set

Let $G^1(V,E_1)$ and $G^2(V,E_2)$ be two networks on the same vertex set $V$ and consider the union of edges $G(V, E_1 \cup E_2)$. This paper studies the stability of the Degree, Betweenness and Eigenvector Centrality of the resultant network, $G(V, E_1 \cup E_2)$. Specifically assume $v^1_{max}$ and $v^c_{max}$ are the highest centrality vertices of $G^1(V,E_1)$ and $G(V, E_1 \cup E_2)$ respectively, we want to find $Pr(v^1_{max} = v^c_{max})$.

==> Centrality of Edge Union Of Networks arXiv/betweenness_centrality.txt <==
BA-BA
100 0.43
200 0.35
300 0.31
400 0.25
500 0.27
600 0.18
700 0.21


n: 100 -> 1000, p = 0.025
100: 0.1721
150: 0.1847
200: 0.1868
250: 0.1875
300: 0.1841
350: 0.1755
400: 0.1719
450: 0.1643
500: 0.1592
550: 0.1588
600: 0.156
650: 0.134
700: 0.1506
750: 0.142
800: 0.1481
850: 0.158
900: 0.144
950: 0.144
1000: 0.1456
2000: 0.136
5000: 0.09




n = 100

0.172
0.2058
0.2164
0.2164
0.1987
0.199
0.1971
0.2014
0.1954
0.187
0.1956
0.1833
0.1848
0.1785
0.1722
0.1668
0.1674
0.1676
0.1574
0.1544
======

n = 1000
0.025: 0.11
0.05: 0.09
0.075: 0.13
0.1: 0.13
0.125: 0.16
0.15: 0.15
0.175: 0.1
0.2: 0.15
0.225: 0.08
0.25: 0.12
0.275: 0.08
0.3: 0.13
0.325: 0.11
0.35: 0.14
0.375: 0.11
0.4: 0.07
0.425: 0.08
0.45: 0.09
0.475: 0.04
0.5: 0.08






==> Centrality of Edge Union Of Networks arXiv/degree_centrality.txt <==
BA-BA
100 0.527
200 0.489
300 0.432
400 0.4
500 0.359
600 0.362
700 0.344
800 0.307
900 0.305
1000 0.298

BA-BA-BA
100 0.296
200 0.238
300 0.197
400 0.165
500 0.154
600 0.124
700 0.11
800 0.11
900 0.08
1000 0.07

BA-BA-BA-BA
100 0.218
200 0.158
300 0.126
400 0.127
500 0.092
600 0.08
700 0.05
800 0.07
900 0.04
1000 0.01

BA-ER
100 0.908
200 0.906
300 0.896
400 0.907
500 0.9
600 0.887
700 0.87
800 0.883
900 0.882
1000 0.895




==============================

n	min	max
100	0.1647	0.265
200	0.131	0.2165
300	0.12	0.1783	
400	0.14	0.164
500	0.06	0.159
600	0.06	0.158
700		0.145
800		0.148
900		0.144		
1000		0.13
2000		0.141
10000		0.084
100000

=========================
q = p/2
0.3738
0.3601
0.3496
0.3481
0.3383
0.3351
0.3293
0.3223
0.3218
0.3212
0.3284
0.3052
0.3054
0.2996
0.2909
0.2892
0.296
0.2865
0.2882
0.2856

q = p/4
0.5166
0.4943
0.4842
0.4694
0.4664
0.4634
0.4642
0.4529
0.4527
0.4616
0.4485
0.4475
0.4307
0.4355
0.4264
0.4355
0.4229
0.4158
0.409
0.4127


q = p/8
0.6554
0.6225
0.6079
0.6022
0.6004
0.5928
0.5892
0.5737
0.5828
0.5793
0.5708
0.5675
0.5613
0.5693
0.5564
0.5529
0.5459
0.5566
0.5611
0.5423




=========================
n = 100, trials = 10000
0.265
0.2393
0.2367
0.2337
0.2255
0.2205
0.2078
0.2128
0.201
0.207
0.2021
0.196
0.1855
0.1877
0.185
0.1784
0.1749
0.1695
0.1647
0.1648
=================
n = 200, trials = 10000
0.2165
0.2002
0.1954
0.1906
0.1919
0.1774
0.1735
0.1804
0.1741
0.1688
0.1669
0.1577
0.1603
0.1485
0.1488
0.1445
0.1375
0.1393
0.131
0.133


==> Centrality of Edge Union Of Networks arXiv/eigenvector_centrality.txt <==
BA-BA
100 0.44
200 0.34
300 0.32
400 0.33
500 0.12
600 0.21
700 0.24
800 0.19
900 0.1
1000 0.1

BA-BA-BA
100 0.21
200 0.17
300 0.12
400 0.19
500 0.14
600 0.12
700 0.1
800 0.13
900 0.09
1000 0.09

BA-BA-BA-BA
100 0.2
200 0.13
300 0.13
400 0.11
500 0.16
600 0.1
700 0.08
800 0.07
900 0.05
1000 0.08

BA-ER
100 0.86
200 0.81
300 0.83
400 0.83
500 0.84
600 0.8
700 0.8
800 0.82
900 0.83
1000 0.74

-------------------------

100 0.19
200 0.15
300 0.17
400 0.2
500 0.16
600 0.13
700 0.15
800 0.12
900 0.14
1000 0.15
2000 0.1
4000 0.1


==> betweenness_centrality.txt <==
BA-BA
100 0.43
200 0.35
300 0.31
400 0.25
500 0.27
600 0.18
700 0.21


n: 100 -> 1000, p = 0.025
100: 0.1721
150: 0.1847
200: 0.1868
250: 0.1875
300: 0.1841
350: 0.1755
400: 0.1719
450: 0.1643
500: 0.1592
550: 0.1588
600: 0.156
650: 0.134
700: 0.1506
750: 0.142
800: 0.1481
850: 0.158
900: 0.144
950: 0.144
1000: 0.1456
2000: 0.136
5000: 0.09




n = 100

0.172
0.2058
0.2164
0.2164
0.1987
0.199
0.1971
0.2014
0.1954
0.187
0.1956
0.1833
0.1848
0.1785
0.1722
0.1668
0.1674
0.1676
0.1574
0.1544
======

n = 1000
0.025: 0.11
0.05: 0.09
0.075: 0.13
0.1: 0.13
0.125: 0.16
0.15: 0.15
0.175: 0.1
0.2: 0.15
0.225: 0.08
0.25: 0.12
0.275: 0.08
0.3: 0.13
0.325: 0.11
0.35: 0.14
0.375: 0.11
0.4: 0.07
0.425: 0.08
0.45: 0.09
0.475: 0.04
0.5: 0.08






==> degree_centrality.txt <==
BA-BA
100 0.527
200 0.489
300 0.432
400 0.4
500 0.359
600 0.362
700 0.344
800 0.307
900 0.305
1000 0.298

BA-BA-BA
100 0.296
200 0.238
300 0.197
400 0.165
500 0.154
600 0.124
700 0.11
800 0.11
900 0.08
1000 0.07

BA-BA-BA-BA
100 0.218
200 0.158
300 0.126
400 0.127
500 0.092
600 0.08
700 0.05
800 0.07
900 0.04
1000 0.01

BA-ER
100 0.908
200 0.906
300 0.896
400 0.907
500 0.9
600 0.887
700 0.87
800 0.883
900 0.882
1000 0.895




==============================

n	min	max
100	0.1647	0.265
200	0.131	0.2165
300	0.12	0.1783	
400	0.14	0.164
500	0.06	0.159
600	0.06	0.158
700		0.145
800		0.148
900		0.144		
1000		0.13
2000		0.141
10000		0.084
100000

=========================
q = p/2
0.3738
0.3601
0.3496
0.3481
0.3383
0.3351
0.3293
0.3223
0.3218
0.3212
0.3284
0.3052
0.3054
0.2996
0.2909
0.2892
0.296
0.2865
0.2882
0.2856

q = p/4
0.5166
0.4943
0.4842
0.4694
0.4664
0.4634
0.4642
0.4529
0.4527
0.4616
0.4485
0.4475
0.4307
0.4355
0.4264
0.4355
0.4229
0.4158
0.409
0.4127


q = p/8
0.6554
0.6225
0.6079
0.6022
0.6004
0.5928
0.5892
0.5737
0.5828
0.5793
0.5708
0.5675
0.5613
0.5693
0.5564
0.5529
0.5459
0.5566
0.5611
0.5423




=========================
n = 100, trials = 10000
0.265
0.2393
0.2367
0.2337
0.2255
0.2205
0.2078
0.2128
0.201
0.207
0.2021
0.196
0.1855
0.1877
0.185
0.1784
0.1749
0.1695
0.1647
0.1648
=================
n = 200, trials = 10000
0.2165
0.2002
0.1954
0.1906
0.1919
0.1774
0.1735
0.1804
0.1741
0.1688
0.1669
0.1577
0.1603
0.1485
0.1488
0.1445
0.1375
0.1393
0.131
0.133


==> eigenvector_centrality.txt <==
BA-BA
100 0.44
200 0.34
300 0.32
400 0.33
500 0.12
600 0.21
700 0.24
800 0.19
900 0.1
1000 0.1

BA-BA-BA
100 0.21
200 0.17
300 0.12
400 0.19
500 0.14
600 0.12
700 0.1
800 0.13
900 0.09
1000 0.09

BA-BA-BA-BA
100 0.2
200 0.13
300 0.13
400 0.11
500 0.16
600 0.1
700 0.08
800 0.07
900 0.05
1000 0.08

BA-ER
100 0.86
200 0.81
300 0.83
400 0.83
500 0.84
600 0.8
700 0.8
800 0.82
900 0.83
1000 0.74

-------------------------

100 0.19
200 0.15
300 0.17
400 0.2
500 0.16
600 0.13
700 0.15
800 0.12
900 0.14
1000 0.15
2000 0.1
4000 0.1

